Beyond Isotropy in JEPAs: Hamiltonian Geometry and Symplectic Prediction

JEPAs often regularize one-view embeddings toward an isotropic Gaussian, implicitly baking Euclidean symmetry into the representation. We show that this is not merely a benign default. For a known structured downstream geometry $H\succ0$, the minimax and maximum-entropy covariance under a Hamiltonian energy budget is $(c/d)H^{-1}$, and Euclidean isotropy incurs a closed-form price of isotropy. More importantly, when the downstream geometry is unknown, no geometry-independent fixed marginal target is canonical: every fixed covariance shape can be maximally misaligned for some structured geometry. We further show that even oracle one-view marginals do not identify the JEPA view-to-view predictive coupling. Within continuous linear phase-space flows, stationarity of the lifted oracle law, momentum reversal, and fixed-unit kinematics uniquely select Hamiltonian dynamics. These results suggest that the structural bias in JEPAs should enter the cross-view coupling rather than a fixed encoder marginal. We instantiate this principle with \textbf{HamJEPA}, which encodes each view as a phase-space state $(q,p)$ and predicts view-to-view transitions with a learned Hamiltonian leapfrog map, while non-isotropic scale and spectral floors discourage collapse. In a deliberately headless token protocol, HamJEPA improves over SIGReg on CIFAR-100 by $+4.89$ kNN@20 and $+3.52$ linear-probe points at 30 epochs, and, over two training seeds at 80 epochs, by $+7.24$ kNN@20 and $+9.67$ linear-probe points relative to the full 2048-dimensional SIGReg representation. Matched non-symplectic and non-reversible controls retain the gain, so the experiments do not identify either property as individually necessary. On ImageNet-100, HamJEPA-$q$ improves by $+4.82$ kNN@20 and $+7.52$ linear-probe points at 45 epochs.

==> THIRD_PARTY_NOTICES.txt <==
Unmodified LaTeX dependency included for compilation

algorithmicx 1.2 and its algpseudocode layout
Copyright Szasz Janos, released 27 April 2005.
Official source: https://ctan.org/pkg/algorithmicx
Distribution: https://mirrors.ctan.org/macros/latex/contrib/algorithmicx.zip
The upstream documentation declares the LaTeX Project Public License (LPPL).
The upstream package is included unchanged under third_party/algorithmicx.
The two style files required by this paper are also copied to the source root
so standard LaTeX tools find them without custom environment variables.

Other style files and the existing figure files were supplied with the paper
and are retained unchanged, including their original notices.

Camera-ready font and diagram handling

The build selects the installed Latin Modern Mono typewriter family (GUST Font
License) to embed vector fonts. The main Times and math families are unchanged.
The original diagram files are retained; three separately generated PDFs in
Figures/camera_ready/ convert existing text glyphs to drawing paths for the
NeurIPS requirement excluding Type 3 fonts. No original figure content was
redrawn or regenerated from new data.


==> verification/verify_quadratic_identities.json <==
{
  "status": "PASS",
  "scope": "New independent deterministic algebra checks; not a replication of the 18 rebuttal-reported SPD cases, and not a training experiment.",
  "seed": 20261010,
  "case_count": 6,
  "alpha": 0.7,
  "versions": {
    "python": "3.12.14",
    "numpy": "2.3.5",
    "scipy": "1.17.0"
  },
  "cases": [
    {
      "dimension": 2,
      "eigenvalues": [
        1.0,
        2.0
      ],
      "condition_number": 2.0,
      "time": 0.26162950903902255,
      "step_size": 0.4949747468305832,
      "h_squared_lambda_max": 0.4899999999999998,
      "metrics": {
        "continuous_stationarity_relative": 1.20379383837382e-16,
        "continuous_reversal_relative": 0.0,
        "continuous_symplectic_relative": 5.791230325110171e-17,
        "leapfrog_block_formula_relative": 5.540664702051363e-17,
        "corrected_invariant_covariance_relative": 1.7200959165673797e-16,
        "leapfrog_reversal_relative": 7.976052702640793e-17,
        "original_law_q_drift_identity_relative": 9.568462902599132e-15,
        "original_law_q_marginal_change_relative": 0.03001250000000012
      },
      "power_checks": [
        {
          "steps": 1,
          "chebyshev_cross_covariance_relative": 2.9298194569953574e-16,
          "conditional_covariance_relative": 1.209021893181131e-15,
          "conditional_covariance_min_eigenvalue": 0.15049124999999997
        },
        {
          "steps": 3,
          "chebyshev_cross_covariance_relative": 4.1839621428435677e-16,
          "conditional_covariance_relative": 4.291035390390119e-16,
          "conditional_covariance_min_eigenvalue": 0.24660339126491243
        },
        {
          "steps": 7,
          "chebyshev_cross_covariance_relative": 1.69975094852107e-16,
          "conditional_covariance_relative": 1.0683529578030697e-15,
          "conditional_covariance_min_eigenvalue": 0.08668927419805525
        }
      ],
      "curvature": [
        {
          "delta": 0.001414213562373095,
          "relative_error": 3.073440935779409e-07
        },
        {
          "delta": 0.0007071067811865475,
          "relative_error": 7.686238029410645e-08
        }
      ],
      "curvature_observed_order": 1.999505200212404,
      "shadow_covariance_relative_errors": [
        0.07597127493589019,
        0.018992818733972537
      ],
      "shadow_covariance_observed_order": 2.0000000000000004
    },
    {
      "dimension": 2,
      "eigenvalues": [
        1.0,
        20.0
      ],
      "condition_number": 20.0,
      "time": 0.08273451516749221,
      "step_size": 0.15652475842498526,
      "h_squared_lambda_max": 0.4899999999999999,
      "metrics": {
        "continuous_stationarity_relative": 2.147946932697486e-16,
        "continuous_reversal_relative": 0.0,
        "continuous_symplectic_relative": 9.40929211511019e-17,
        "leapfrog_block_formula_relative": 5.875755425441799e-17,
        "corrected_invariant_covariance_relative": 1.1940393144416123e-16,
        "leapfrog_reversal_relative": 8.494524810113852e-17,
        "original_law_q_drift_identity_relative": 1.734276807784915e-14,
        "original_law_q_marginal_change_relative": 0.0030012500000000113
      },
      "power_checks": [
        {
          "steps": 1,
          "chebyshev_cross_covariance_relative": 3.3506073605565463e-16,
          "conditional_covariance_relative": 2.0300806165384846e-14,
          "conditional_covariance_min_eigenvalue": 0.015049124999999969
        },
        {
          "steps": 3,
          "chebyshev_cross_covariance_relative": 5.550431518259472e-16,
          "conditional_covariance_relative": 3.275213781050359e-15,
          "conditional_covariance_min_eigenvalue": 0.02466033912649125
        },
        {
          "steps": 7,
          "chebyshev_cross_covariance_relative": 1.4104512151965587e-15,
          "conditional_covariance_relative": 9.169008778471223e-16,
          "conditional_covariance_min_eigenvalue": 0.03206854106179435
        }
      ],
      "curvature": [
        {
          "delta": 0.0004472135954999579,
          "relative_error": 3.3292934517565797e-07
        },
        {
          "delta": 0.00022360679774997895,
          "relative_error": 8.308493140276616e-08
        }
      ],
      "curvature_observed_order": 2.0025572854110645,
      "shadow_covariance_relative_errors": [
        0.07078427224557411,
        0.017696068061393525
      ],
      "shadow_covariance_observed_order": 2.0000000000000004
    },
    {
      "dimension": 3,
      "eigenvalues": [
        1.0,
        1.4142135623730951,
        2.0
      ],
      "condition_number": 2.0,
      "time": 0.26162950903902255,
      "step_size": 0.4949747468305832,
      "h_squared_lambda_max": 0.4899999999999998,
      "metrics": {
        "continuous_stationarity_relative": 1.1251972299859278e-16,
        "continuous_reversal_relative": 0.0,
        "continuous_symplectic_relative": 5.706930805560712e-17,
        "leapfrog_block_formula_relative": 6.333068407171306e-17,
        "corrected_invariant_covariance_relative": 2.385212032250407e-16,
        "leapfrog_reversal_relative": 1.6663560822889513e-16,
        "original_law_q_drift_identity_relative": 2.844181961385528e-15,
        "original_law_q_marginal_change_relative": 0.03001250000000001
      },
      "power_checks": [
        {
          "steps": 1,
          "chebyshev_cross_covariance_relative": 2.8176152109112197e-16,
          "conditional_covariance_relative": 9.650454442029562e-16,
          "conditional_covariance_min_eigenvalue": 0.15049124999999994
        },
        {
          "steps": 3,
          "chebyshev_cross_covariance_relative": 9.696003031789871e-16,
          "conditional_covariance_relative": 3.444307389747493e-16,
          "conditional_covariance_min_eigenvalue": 0.2466033912649126
        },
        {
          "steps": 7,
          "chebyshev_cross_covariance_relative": 5.765529291867566e-16,
          "conditional_covariance_relative": 1.2151861067182858e-15,
          "conditional_covariance_min_eigenvalue": 0.0866892741980556
        }
      ],
      "curvature": [
        {
          "delta": 0.001414213562373095,
          "relative_error": 2.8868359790085473e-07
        },
        {
          "delta": 0.0007071067811865475,
          "relative_error": 7.219012321588246e-08
        }
      ],
      "curvature_observed_order": 1.999615768924643,
      "shadow_covariance_relative_errors": [
        0.0743546798866933,
        0.01858866997167327
      ],
      "shadow_covariance_observed_order": 2.000000000000004
    },
    {
      "dimension": 3,
      "eigenvalues": [
        1.0,
        4.47213595499958,
        20.0
      ],
      "condition_number": 20.0,
      "time": 0.08273451516749221,
      "step_size": 0.15652475842498526,
      "h_squared_lambda_max": 0.4899999999999999,
      "metrics": {
        "continuous_stationarity_relative": 1.601817059805145e-16,
        "continuous_reversal_relative": 0.0,
        "continuous_symplectic_relative": 1.0509004678248814e-16,
        "leapfrog_block_formula_relative": 3.2741884373571234e-17,
        "corrected_invariant_covariance_relative": 1.9474663280583454e-16,
        "leapfrog_reversal_relative": 2.443797049924705e-16,
        "original_law_q_drift_identity_relative": 7.997710017660087e-14,
        "original_law_q_marginal_change_relative": 0.003001250000000013
      },
      "power_checks": [
        {
          "steps": 1,
          "chebyshev_cross_covariance_relative": 3.153687887852427e-16,
          "conditional_covariance_relative": 3.1091132358036425e-15,
          "conditional_covariance_min_eigenvalue": 0.015049124999999988
        },
        {
          "steps": 3,
          "chebyshev_cross_covariance_relative": 5.370579707345323e-16,
          "conditional_covariance_relative": 3.213598159259456e-16,
          "conditional_covariance_min_eigenvalue": 0.024660339126491307
        },
        {
          "steps": 7,
          "chebyshev_cross_covariance_relative": 1.088031884381456e-15,
          "conditional_covariance_relative": 3.399569755018966e-16,
          "conditional_covariance_min_eigenvalue": 0.03206854106179434
        }
      ],
      "curvature": [
        {
          "delta": 0.0004472135954999579,
          "relative_error": 3.2533880684236827e-07
        },
        {
          "delta": 0.00022360679774997895,
          "relative_error": 8.12391348885395e-08
        }
      ],
      "curvature_observed_order": 2.001696137570642,
      "shadow_covariance_relative_errors": [
        0.06242889230712516,
        0.01560722307678129
      ],
      "shadow_covariance_observed_order": 2.0
    },
    {
      "dimension": 5,
      "eigenvalues": [
        1.0,
        1.189207115002721,
        1.4142135623730951,
        1.681792830507429,
        2.0
      ],
      "condition_number": 2.0,
      "time": 0.26162950903902255,
      "step_size": 0.4949747468305832,
      "h_squared_lambda_max": 0.4899999999999998,
      "metrics": {
        "continuous_stationarity_relative": 2.0036668570332138e-16,
        "continuous_reversal_relative": 0.0,
        "continuous_symplectic_relative": 1.428162704975676e-16,
        "leapfrog_block_formula_relative": 3.51496743866334e-17,
        "corrected_invariant_covariance_relative": 1.527027660645375e-16,
        "leapfrog_reversal_relative": 1.3884739989252197e-16,
        "original_law_q_drift_identity_relative": 2.653980595150641e-15,
        "original_law_q_marginal_change_relative": 0.030012499999999984
      },
      "power_checks": [
        {
          "steps": 1,
          "chebyshev_cross_covariance_relative": 3.8155818500198173e-16,
          "conditional_covariance_relative": 1.629377148296165e-15,
          "conditional_covariance_min_eigenvalue": 0.1504912499999999
        },
        {
          "steps": 3,
          "chebyshev_cross_covariance_relative": 1.2530501091166433e-15,
          "conditional_covariance_relative": 2.270154343545156e-16,
          "conditional_covariance_min_eigenvalue": 0.24660339126491249
        },
        {
          "steps": 7,
          "chebyshev_cross_covariance_relative": 1.5937075664942906e-15,
          "conditional_covariance_relative": 9.674652190309173e-16,
          "conditional_covariance_min_eigenvalue": 0.08668927419805535
        }
      ],
      "curvature": [
        {
          "delta": 0.001414213562373095,
          "relative_error": 2.7673256591120856e-07
        },
        {
          "delta": 0.0007071067811865475,
          "relative_error": 6.906654569795203e-08
        }
      ],
      "curvature_observed_order": 2.0024334549566998,
      "shadow_covariance_relative_errors": [
        0.07348460889420508,
        0.01837115222355129
      ],
      "shadow_covariance_observed_order": 1.9999999999999984
    },
    {
      "dimension": 5,
      "eigenvalues": [
        1.0,
        2.114742526881128,
        4.47213595499958,
        9.457416090031758,
        20.0
      ],
      "condition_number": 20.0,
      "time": 0.08273451516749221,
      "step_size": 0.15652475842498526,
      "h_squared_lambda_max": 0.4899999999999999,
      "metrics": {
        "continuous_stationarity_relative": 1.9165839313581936e-16,
        "continuous_reversal_relative": 0.0,
        "continuous_symplectic_relative": 2.1083620270704585e-16,
        "leapfrog_block_formula_relative": 5.4314723027447194e-17,
        "corrected_invariant_covariance_relative": 1.6549997595507607e-16,
        "leapfrog_reversal_relative": 1.0403704164664391e-16,
        "original_law_q_drift_identity_relative": 3.0372191053240706e-14,
        "original_law_q_marginal_change_relative": 0.0030012499999999926
      },
      "power_checks": [
        {
          "steps": 1,
          "chebyshev_cross_covariance_relative": 5.014036794811429e-16,
          "conditional_covariance_relative": 1.1381953991391549e-14,
          "conditional_covariance_min_eigenvalue": 0.015049124999999986
        },
        {
          "steps": 3,
          "chebyshev_cross_covariance_relative": 6.713030823358574e-16,
          "conditional_covariance_relative": 1.361749141480395e-15,
          "conditional_covariance_min_eigenvalue": 0.024660339126491227
        },
        {
          "steps": 7,
          "chebyshev_cross_covariance_relative": 2.0175744359459422e-15,
          "conditional_covariance_relative": 4.1580871291117785e-16,
          "conditional_covariance_min_eigenvalue": 0.004940813689845399
        }
      ],
      "curvature": [
        {
          "delta": 0.0004472135954999579,
          "relative_error": 3.0142266863957647e-07
        },
        {
          "delta": 0.00022360679774997895,
          "relative_error": 7.541483451223875e-08
        }
      ],
      "curvature_observed_order": 1.9988676770423208,
      "shadow_covariance_relative_errors": [
        0.05542965253811218,
        0.01385741313452808
      ],
      "shadow_covariance_observed_order": 1.9999999999999962
    }
  ],
  "ridge_countercheck": {
    "dimension": 3,
    "ridge": 0.0001,
    "tau": -9.210340371976182,
    "trace_bound": 0.00030000000000000003,
    "raw_rank": 0,
    "ridged_rank": 3,
    "raw_min_eigenvalue": 0.0,
    "ridged_eigenvalue_lower_bound": 4.444444444444448e-05,
    "corrected_raw_lower_bound": -5.5555555555555524e-05,
    "ridged_participation_ratio": 3.0
  }
}


==> verification/verify_quadratic_identities.txt <==
New independent deterministic algebra checks; not a replication of the 18 rebuttal-reported SPD cases, and not a training experiment.
Status: PASS; 6 dense SPD cases; RNG seed 20261010.
Dimensions: 2, 3, 5; condition numbers: 2 and 20; alpha: 0.7.
Maximum continuous_stationarity_relative: 2.147947e-16
Maximum continuous_reversal_relative: 0.000000e+00
Maximum continuous_symplectic_relative: 2.108362e-16
Maximum leapfrog_block_formula_relative: 6.333068e-17
Maximum corrected_invariant_covariance_relative: 2.385212e-16
Maximum leapfrog_reversal_relative: 2.443797e-16
Maximum original_law_q_drift_identity_relative: 7.997710e-14
Maximum original_law_q_marginal_change_relative: 3.001250e-02
Maximum chebyshev_cross_covariance_relative: 2.017574e-15
Maximum conditional_covariance_relative: 2.030081e-14
Curvature finite-difference error ranges (coarse/fine):
  0: [2.767326e-07, 3.329293e-07]
  1: [6.906655e-08, 8.308493e-08]
Curvature convergence-order range: [1.998868, 2.002557]
Shadow-covariance convergence-order range: [2.000000, 2.000000]
Ridge countercheck: raw rank 0, ridged rank 3; positive ridged bound 4.444444e-05, corrected raw bound -5.555556e-05.

